On a random entanglement problem

We study a model for the entanglement of a two-dimensional reflecting Brownian motion in a bounded region divided into two halves by a wall with three or more small windows. We map the Brownian motion into a Markov Chain on the fundamental groupoid of the region. We quantify entanglement of the path with the length of the appropriate element in this groupoid. Our main results are a law of large numbers and a central limit theorem for this quantity. The constants appearing in the limit theorems are expressed in terms of a coupled system of quadratic equations.

==> plotdata/gamma3Fdata.csv <==
0.,0.
0.001,0.044113562548248796
0.002,0.06194241943418159
0.003,0.07540550129762343
0.004,0.08659331065694333
0.005,0.0963178318983916
0.006,0.10499661931748111
0.007,0.11287838185986016
0.008,0.12012560044558056
0.009000000000000001,0.12685143756508283
0.01,0.1331385082385169
0.011,0.13904934903947677
0.012,0.1446326768366855
0.013000000000000001,0.14992733943144018
0.014,0.1549649208350412
0.015,0.1597715224035899
0.016,0.16436901791608152
0.017,0.16877596102529902
0.018000000000000002,0.1730082560855327
0.019,0.17707966373629108
0.02,0.18100218847691352
0.021,0.18478638028530095
0.022,0.1884415725204323
0.023,0.19197607184763035
0.024,0.19539731152426298
0.025,0.19871197634469207
0.026000000000000002,0.20192610540758268
0.027,0.20504517734341246
0.028,0.20807418153459917
0.029,0.21101767804870555
0.03,0.21387984840135507
0.031,0.21666453881131525
0.032,0.21937529726496086
0.033,0.22201540544231332
0.034,0.22458790635156062
0.035,0.2270956283585728
0.036000000000000004,0.22954120617162746
0.037,0.23192709924135016
0.038,0.23425560795581535
0.039,0.23652888794636415
0.04,0.23874896276758892
0.041,0.24091773517252202
0.042,0.24303699716934352
0.043000000000000003,0.2451084390173594
0.044,0.2471336572963716
0.045,0.24911416216393564
0.046,0.25105138389861265
0.047,0.25294667881359256
0.048,0.25480133461350163
0.049,0.25661657525744175
0.05,0.25839356538302233
0.051000000000000004,0.26013341433909576
0.052000000000000005,0.2618371798688822
0.053,0.26350587148000904
0.054,0.26514045353355414
0.055,0.26674184808035556
0.056,0.26831093746954315
0.057,0.26984856675137897
0.058,0.2713555458939984
0.059000000000000004,0.2728326518314716
0.06,0.274280630358703
0.061,0.27570019788702255
0.062,0.2770920430728631
0.063,0.27845682833062796
0.064,0.27979519123972235
0.065,0.2811077458547192
0.066,0.2823950839267386
0.067,0.2836577760433392
0.068,0.28489637269351187
0.069,0.28611140526374873
0.07,0.28730338697060026
0.07100000000000001,0.28847281373463796
0.07200000000000001,0.289620165000293
0.073,0.290745904505644
0.074,0.29185048100586675
0.075,0.29293432895373783
0.076,0.29399786914029113
0.077,0.29504150929846684
0.078,0.29606564467235336
0.079,0.2970706585544096
0.08,0.2980569227928605
0.081,0.29902479827128287
0.082,0.2999746353622378
0.083,0.30090677435666174
0.084,0.3018215458705955
0.085,0.30271927123070824
0.08600000000000001,0.3036002628399663
0.08700000000000001,0.3044648245246928
0.088,0.30531325186417557
0.089,0.30614583250389144
0.09,0.3069628464533448
0.091,0.30776456636944005
0.092,0.30855125782624815
0.093,0.3093231795719646
0.094,0.3100805837738018
0.095,0.3108237162515091
0.096,0.3115528167001653
0.097,0.31226811890284656
0.098,0.3129698509337324
0.099,0.31365823535217613
0.1,0.31433348938823047
0.101,0.3149958251200904
0.10200000000000001,0.3156454496438822
0.10300000000000001,0.3162825652362053
0.10400000000000001,0.3169073695098034
0.105,0.31752005556272256
0.106,0.31812081212128795
0.107,0.3187098236772158
0.108,0.3192872706191523
0.109,0.31985332935891997
0.11,0.3204081724527303
0.111,0.32095196871760984
0.112,0.3214848833432718
0.113,0.32200707799965045
0.114,0.32251871094030554
0.115,0.3230199371018916
0.116,0.32351090819987455
0.117,0.32399177282067093
0.11800000000000001,0.32446267651037236
0.11900000000000001,0.32492376186021193
0.12,0.3253751685889183
0.121,0.3258170336220975
0.122,0.32624949116877355
0.123,0.32667267279521306
0.124,0.32708670749615193
0.125,0.3274917217635375
0.126,0.32788783965289053
0.127,0.3282751828473906
0.128,0.3286538707197794
0.129,0.3290240203921731
0.13,0.32938574679387267
0.131,0.3297391627172509
0.132,0.3300843788717986
0.133,0.3304215039364021
0.134,0.3307506446099234
0.135,0.3310719056601525
0.136,0.3313853899711933
0.137,0.3316911985893485
0.138,0.33198943076755766
0.139,0.33228018400844894
0.14,0.33256355410605404
0.14100000000000001,0.3328396351862395
0.14200000000000002,0.3331085197459025
0.14300000000000002,0.333370298690977
0.14400000000000002,0.33362506137329584
0.145,0.3338728956263492
0.146,0.334113887799983
0.147,0.33434812279407294
0.148,0.3345756840912124
0.149,0.33479665378845136
0.15,0.33501111262811795
0.151,0.33521914002775616
0.152,0.3354208141092109
0.153,0.33561621172689077
0.154,0.3358054084952363
0.155,0.3359884788154216
0.156,0.33616549590131545
0.157,0.33633653180472783
0.158,0.3365016574399651
0.159,0.33666094260771773
0.16,0.33681445601830307
0.161,0.33696226531428397
0.162,0.33710443709248417
0.163,0.33724103692542085
0.164,0.33737212938217176
0.165,0.33749777804869746
0.166,0.3376180455476341
0.167,0.3377329935575751
0.168,0.3378426828318572
0.169,0.33794717321686724
0.17,0.33804652366988364
0.171,0.3381407922764688
0.17200000000000001,0.3382300362674242
0.17300000000000001,0.33831431203532386
0.17400000000000002,0.3383936751506371
0.17500000000000002,0.3384681803774549
0.176,0.3385378816888311
0.177,0.33860283228174826
0.178,0.3386630845917246
0.179,0.3387186903070653
0.18,0.33876970038277543
0.181,0.33881616505414075
0.182,0.33885813384998686
0.183,0.33889565560562657
0.184,0.3389287784755044
0.185,0.3389575499455453
0.186,0.33898201684522017
0.187,0.3390022253593302
0.188,0.3390182210395244
0.189,0.3390300488155521
0.19,0.33903775300626326
0.191,0.3390413773303572
0.192,0.3390409649168947
0.193,0.3390365583155714
0.194,0.33902819950676677
0.195,0.3390159299113684
0.196,0.3389997904003832
0.197,0.33897982130433596
0.198,0.33895606242246623
0.199,0.338928553031724
0.2,0.3388973318955735
0.201,0.3388624372726077
0.202,0.33882390692497966
0.203,0.33878177812665405
0.20400000000000001,0.3387360876714873
0.20500000000000002,0.33868687188113394
0.20600000000000002,0.33863416661279266
0.20700000000000002,0.3385780072667869
0.20800000000000002,0.3385184287939919
0.209,0.3384554657031066
0.21,0.3383891520677779
0.211,0.338319521533579
0.212,0.33824660732484624
0.213,0.33817044225137777
0.214,0.3380910587149974
0.215,0.33800848871598715
0.216,0.3379227638593918
0.217,0.33783391536119817
0.218,0.33774197405439205
0.219,0.33764697039489683
0.22,0.3375489344673952
0.221,0.33744789599103836
0.222,0.3373438843250429
0.223,0.3372369284741816
0.224,0.33712705709416696
0.225,0.33701429849693265
0.226,0.3368986806558145
0.227,0.3367802312106317
0.228,0.33665897747267415
0.229,0.3365349464295941
0.23,0.3364081647502072
0.231,0.33627865878920415
0.232,0.3361464545917733
0.233,0.3360115778981402
0.234,0.3358740541480212
0.23500000000000001,0.33573390848499657
0.23600000000000002,0.33559116576080383
0.23700000000000002,0.33544585053955234
0.23800000000000002,0.33529798710186176
0.23900000000000002,0.33514759944892597
0.24,0.3349947113065041
0.241,0.3348393461288396
0.242,0.33468152710250954
0.243,0.33452127715020635
0.244,0.3343586189344515
0.245,0.3341935748612445
0.246,0.3340261670836476
0.247,0.3338564175053079
0.248,0.3336843477839182
0.249,0.33350997933461757
0.25,0.3333333333333333
0.251,0.3331544307200656
0.252,0.3329732922021149
0.253,0.33278993825725617
0.254,0.33260438913685636
0.255,0.33241666486894167
0.256,0.33222678526121074
0.257,0.33203476990399927
0.258,0.3318406381731927
0.259,0.33164440923309246
0.26,0.3314461020392322
0.261,0.33124573534114987
0.262,0.33104332768511124
0.263,0.330838897416791
0.264,0.33063246268390845
0.265,0.3304240414388201
0.266,0.33021365144107107
0.267,0.33000131025990354
0.268,0.3297870352767265
0.269,0.3295708436875435
0.27,0.32935275250534374
0.271,0.3291327785624523
0.272,0.32891093851284553
0.273,0.3286872488344273
0.274,0.3284617258312709
0.275,0.3282343856358247
0.276,0.32800524421108257
0.277,0.32777431735272206
0.278,0.32754162069120685
0.279,0.3273071696938583
0.28,0.32707097966689386
0.281,0.326833065757434
0.28200000000000003,0.32659344295547854
0.28300000000000003,0.32635212609585257
0.28400000000000003,0.3261091298601215
0.28500000000000003,0.32586446877847886
0.28600000000000003,0.32561815723160314
0.28700000000000003,0.32537020945248807
0.28800000000000003,0.325120639528244
0.289,0.3248694614018735
0.29,0.3246166888740186
0.291,0.3243623356046835
0.292,0.32410641511492977
0.293,0.32384894078854803
0.294,0.3235899258737033
0.295,0.32332938348455736
0.296,0.3230673266028657
0.297,0.32280376807955274
0.298,0.3225387206362616
0.299,0.32227219686688396
0.3,0.3220042092390647
0.301,0.3217347700956875
0.302,0.3214638916563363
0.303,0.3211915860187381
0.304,0.3209178651601824
0.305,0.32064274093892264
0.306,0.3203662250955555
0.307,0.32008832925438285
0.308,0.319809064924751
0.309,0.31952844350237464
0.31,0.319246476270639
0.311,0.3189631744018857
0.312,0.3186785489586784
0.313,0.31839261089505366
0.314,0.31810537105775066
0.315,0.31781684018742695
0.316,0.31752702891985507
0.317,0.317235947787104
0.318,0.31694360721870307
0.319,0.31665001754279093
0.32,0.31635518898724735
0.321,0.316059131680811
0.322,0.3157618556541807
0.323,0.3154633708411023
0.324,0.31516368707944004
0.325,0.31486281411223455
0.326,0.3145607615887451
0.327,0.31425753906547893
0.328,0.31395315600720547
0.329,0.3136476217879592
0.33,0.313340945692025
0.331,0.31303313691491547
0.332,0.3127242045643307
0.333,0.312414157661108
0.334,0.31210300514015776
0.335,0.3117907558513876
0.336,0.3114774185606135
0.337,0.31116300195046015
0.338,0.31084751462124766
0.339,0.31053096509186917
0.34,0.3102133618006541
0.341,0.30989471310622246
0.342,0.3095750272883267
0.343,0.30925431254868346
0.34400000000000003,0.30893257701179344
0.34500000000000003,0.3086098287257527
0.34600000000000003,0.30828607566305033
0.34700000000000003,0.30796132572135976
0.34800000000000003,0.30763558672431585
0.34900000000000003,0.30730886642228605
0.35000000000000003,0.306981172493128
0.35100000000000003,0.30665251254294046
0.352,0.3063228941068025
0.353,0.30599232464950515
0.354,0.30566081156627195
0.355,0.3053283621834721
0.356,0.30499498375932366
0.357,0.3046606834845878
0.358,0.3043254684832552
0.359,0.30398934581322296
0.36,0.3036523224669637
0.361,0.3033144053721857
0.362,0.3029756013924858
0.363,0.3026359173279929
0.364,0.3022953599160048
0.365,0.3019539358316164
0.366,0.30161165168834
0.367,0.30126851403871874
0.368,0.3009245293749322
0.369,0.30057970412939405
0.37,0.3002340446753431
0.371,0.2998875573274267
0.372,0.2995402483422776
0.373,0.299192123919083
0.374,0.2988431902001474
0.375,0.2984934532714481
0.376,0.2981429191631848
0.377,0.29779159385032156
0.378,0.29743948325312297
0.379,0.2970865932376837
0.38,0.2967329296164516
0.381,0.29637849814874456
0.382,0.2960233045412616
0.383,0.29566735444858727
0.384,0.2953106534736904
0.385,0.2949532071684172
0.386,0.2945950210339775
0.387,0.29423610052142696
0.388,0.29387645103214177
0.389,0.2935160779182891
0.39,0.2931549864832913
0.391,0.2927931819822848
0.392,0.29243066962257436
0.393,0.2920674545640804
0.394,0.291703541919783
0.395,0.2913389367561592
0.396,0.2909736440936164
0.397,0.29060766890691997
0.398,0.29024101612561587
0.399,0.28987369063444907
0.4,0.2895056972737765
0.401,0.2891370408399759
0.402,0.2887677260858487
0.403,0.2883977577210199
0.404,0.28802714041233235
0.405,0.287655878784237
0.406,0.28728397741917766
0.40700000000000003,0.28691144085797327
0.40800000000000003,0.2865382736001941
0.40900000000000003,0.2861644801045345
0.41000000000000003,0.2857900647891809
0.41100000000000003,0.28541503203217644
0.41200000000000003,0.2850393861717809
0.41300000000000003,0.2846631315068266
0.41400000000000003,0.28428627229707
0.41500000000000004,0.2839088127635405
0.41600000000000004,0.283530757088884
0.417,0.28315210941770314
0.418,0.28277287385689404
0.419,0.28239305447597834
0.42,0.28201265530743314
0.421,0.2816316803470151
0.422,0.28125013355408307
0.423,0.2808680188519157
0.424,0.280485340128026
0.425,0.28010210123447243
0.426,0.27971830598816677
0.427,0.2793339581711775
0.428,0.2789490615310319
0.429,0.27856361978101235
0.43,0.27817763660045164
0.431,0.2777911156350229
0.432,0.2774040604970283
0.433,0.27701647476568325
0.434,0.27662836198739826
0.435,0.27623972567605665
0.436,0.27585056931329105
0.437,0.27546089634875476
0.438,0.27507071020039203
0.439,0.2746800142547035
0.44,0.2742888118670111
0.441,0.2738971063617175
0.442,0.27350490103256503
0.443,0.27311219914288976
0.444,0.2727190039258749
0.445,0.2723253185847994
0.446,0.2719311462932855
0.447,0.27153649019554266
0.448,0.27114135340660916
0.449,0.270745739012591
0.45,0.2703496500708989
0.451,0.26995308961048087
0.452,0.2695560606320551
0.453,0.2691585661083373
0.454,0.2687606089842689
0.455,0.2683621921772386
0.456,0.2679633185773065
0.457,0.2675639910474214
0.458,0.2671642124236386
0.459,0.26676398551533376
0.46,0.2663633131054163
0.461,0.26596219795053766
0.462,0.2655606427813007
0.463,0.26515865030246394
0.464,0.2647562231931458
0.465,0.2643533641070247
0.466,0.2639500756725397
0.467,0.26354636049308544
0.468,0.2631422211472085
0.46900000000000003,0.262737660188799
0.47000000000000003,0.2623326801472825
0.47100000000000003,0.26192728352780714
0.47200000000000003,0.26152147281143184
0.47300000000000003,0.2611152504553097
0.47400000000000003,0.2607086188928715
0.47500000000000003,0.2603015805340058
0.47600000000000003,0.2598941377652389
0.47700000000000004,0.2594862929499105
0.47800000000000004,0.25907804842834964
0.47900000000000004,0.2586694065180475
0.48,0.25826036951382925
0.481,0.25785093968802286
0.482,0.2574411192906279
0.483,0.2570309105494807
0.484,0.2566203156704189
0.485,0.2562093368374441
0.486,0.25579797621288247
0.487,0.25538623593754384
0.488,0.2549741181308792
0.489,0.25456162489113643
0.49,0.25414875829551425
0.491,0.2537355204003149
0.492,0.2533219132410946
0.493,0.2529079388328134
0.494,0.2524935991699822
0.495,0.25207889622680935
0.496,0.251663831957345
0.497,0.2512484082956236
0.498,0.2508326271558066
0.499,0.2504164904323214


==> plotdata/gamma3data.csv <==
0.,0.
0.001,0.02301158330365917
0.002,0.032842859285260054
0.003,0.04046627633282011
0.004,0.046931743745561555
0.005,0.052647959802494246
0.006,0.05782553730702616
0.007,0.06259018577047754
0.008,0.06702420146108559
0.009000000000000001,0.07118501992514034
0.01,0.07511465949737682
0.011,0.07884499277187064
0.012,0.08240090079330152
0.013000000000000001,0.08580226575330496
0.014,0.0890652862122858
0.015,0.09220337703490929
0.016,0.09522780406840342
0.017,0.09814814341806548
0.018000000000000002,0.10097262125048051
0.019,0.10370837010915845
0.02,0.10636162556826466
0.021,0.10893787940109943
0.022,0.11144200049332217
0.023,0.1138783314526439
0.024,0.11625076664615003
0.025,0.11856281586252332
0.026000000000000002,0.1208176567179374
0.027,0.12301817815379719
0.028,0.1251670168157726
0.029,0.12726658769298366
0.03,0.12931911009071861
0.031,0.13132662978019122
0.032,0.13329103799402792
0.033,0.1352140878019188
0.034,0.13709740829682215
0.035,0.13894251694078924
0.036000000000000004,0.14075083035540387
0.037,0.1425236737909789
0.038,0.1442622894680011
0.039,0.1459678439516098
0.04,0.14764143469341623
0.041,0.14928409585340585
0.042,0.15089680349700735
0.043000000000000003,0.15248048024787414
0.044,0.15403599946489854
0.045,0.15556418900197888
0.046,0.15706583460071274
0.047,0.15854168295918794
0.048,0.1599924445141471
0.049,0.1614187959688183
0.05,0.1628213825944746
0.051000000000000004,0.16420082033018532
0.052000000000000005,0.16555769770214382
0.053,0.1668925775813184
0.054,0.16820599879590525
0.055,0.16949847761310455
0.056,0.17077050910304784
0.057,0.17202256839623747
0.058,0.17325511184457834
0.059000000000000004,0.17446857809497202
0.06,0.17566338908346588
0.061,0.1768399509570979
0.062,0.17799865492982672
0.063,0.17913987807827808
0.064,0.18026398408245428
0.065,0.18137132391603916
0.066,0.18246223649047513
0.067,0.18353704925658287
0.068,0.18459607876713488
0.069,0.18563963120347177
0.07,0.18666800286896607
0.07100000000000001,0.18768148065187892
0.07200000000000001,0.1886803424599284
0.073,0.18966485762868063
0.074,0.19063528730569054
0.075,0.19159188481215286
0.076,0.19253489598367293
0.077,0.19346455949163255
0.078,0.194381107146504
0.079,0.1952847641843523
0.08,0.19617574953766848
0.081,0.1970542760915835
0.082,0.19792055092642988
0.083,0.19877477554754386
0.084,0.1996171461031308
0.085,0.20044785359095504
0.08600000000000001,0.2012670840545585
0.08700000000000001,0.2020750187696587
0.088,0.20287183442133078
0.089,0.20365770327253302
0.09,0.2044327933244967
0.091,0.20519726846946212
0.092,0.20595128863621132
0.093,0.2066950099288152
0.094,0.20742858475898382
0.095,0.20815216197238479
0.096,0.20886588696926695
0.097,0.20956990181970608
0.098,0.2102643453737689
0.099,0.21094935336687068
0.1,0.21162505852058644
0.101,0.21229159063915606
0.10200000000000001,0.21294907670191207
0.10300000000000001,0.2135976409518423
0.10400000000000001,0.21423740498048574
0.105,0.21486848780935175
0.106,0.21549100596803572
0.107,0.21610507356919909
0.108,0.21671080238056836
0.109,0.21730830189409964
0.11,0.2178976793924471
0.111,0.2184790400128656
0.112,0.2190524868086693
0.113,0.2196181208083625
0.114,0.22017604107255268
0.115,0.22072634474874692
0.116,0.221269127124131
0.117,0.22180448167642253
0.11800000000000001,0.22233250012288475
0.11900000000000001,0.2228532724675848
0.12,0.22336688704697288
0.121,0.22387343057385786
0.122,0.22437298817984772
0.123,0.22486564345632304
0.124,0.22535147849400508
0.125,0.22583057392117917
0.126,0.22630300894062963
0.127,0.22676886136534077
0.128,0.22722820765301444
0.129,0.22768112293945336
0.13,0.228127681070857
0.131,0.2285679546350725
0.132,0.22900201499184458
0.133,0.22942993230210312
0.134,0.22985177555632647
0.135,0.23026761260201767
0.136,0.23067751017032706
0.137,0.23108153390185526
0.138,0.2314797483716665
0.139,0.23187221711354425
0.14,0.2322590026435165
0.14100000000000001,0.232640166482678
0.14200000000000002,0.23301576917933617
0.14300000000000002,0.23338587033050565
0.14400000000000002,0.23375052860277526
0.145,0.23410980175256904
0.146,0.23446374664582595
0.147,0.23481241927711605
0.148,0.2351558747882154
0.149,0.23549416748615754
0.15,0.23582735086078094
0.151,0.23615547760178895
0.152,0.2364785996153398
0.153,0.2367967680401825
0.154,0.23711003326335456
0.155,0.2374184449354557
0.156,0.2377220519855126
0.157,0.23802090263544726
0.158,0.23831504441416362
0.159,0.2386045241712638
0.16,0.23888938809040644
0.161,0.23916968170231934
0.162,0.23944544989747651
0.163,0.2397167369384517
0.164,0.2399835864719572
0.165,0.2402460415405796
0.166,0.24050414459422073
0.167,0.2407579375012535
0.168,0.24100746155940145
0.169,0.24125275750635078
0.17,0.24149386553010296
0.171,0.24173082527907508
0.17200000000000001,0.24196367587195716
0.17300000000000001,0.24219245590733224
0.17400000000000002,0.2424172034730673
0.17500000000000002,0.24263795615548106
0.176,0.24285475104829649
0.177,0.24306762476138252
0.178,0.24327661342929346
0.179,0.24348175271960923
0.18,0.2436830778410851
0.181,0.24388062355161372
0.182,0.24407442416600725
0.183,0.24426451356360218
0.184,0.24445092519569442
0.185,0.2446336920928069
0.186,0.24481284687179697
0.187,0.2449884217428053
0.188,0.2451604485160534
0.189,0.24532895860849097
0.19,0.24549398305030062
0.191,0.24565555249125992
0.192,0.24581369720696872
0.193,0.2459684471049414
0.194,0.24611983173057106
0.195,0.2462678802729664
0.196,0.246412621570667
0.197,0.24655408411723734
0.198,0.24669229606674625
0.199,0.24682728523913097
0.2,0.24695907912545273
0.201,0.2470877048930425
0.202,0.24721318939054338
0.203,0.24733555915285033
0.20400000000000001,0.24745484040594984
0.20500000000000002,0.24757105907166232
0.20600000000000002,0.24768424077229093
0.20700000000000002,0.24779441083517623
0.20800000000000002,0.24790159429716233
0.209,0.248005815908974
0.21,0.24810710013950893
0.211,0.2482054711800457
0.212,0.24830095294837037
0.213,0.24839356909282365
0.214,0.24848334299626984
0.215,0.2485702977799906
0.216,0.24865445630750369
0.217,0.24873584118831069
0.218,0.24881447478157273
0.219,0.24889037919971818
0.22,0.24896357631198285
0.221,0.2490340877478841
0.222,0.2491019349006311
0.223,0.2491671389304717
0.224,0.24922972076797884
0.225,0.24928970111727605
0.226,0.24934710045920513
0.227,0.249401939054436
0.228,0.24945423694652122
0.229,0.24950401396489483
0.23,0.24955128972781848
0.231,0.2495960836452751
0.232,0.24963841492181105
0.233,0.24967830255932844
0.234,0.24971576535982853
0.23500000000000001,0.24975082192810727
0.23600000000000002,0.24978349067440364
0.23700000000000002,0.24981378981700275
0.23800000000000002,0.24984173738479326
0.23900000000000002,0.24986735121978193
0.24,0.24989064897956406
0.241,0.24991164813975286
0.242,0.2499303659963669
0.243,0.24994681966817783
0.244,0.24996102609901816
0.245,0.24997300206005071
0.246,0.24998276415200021
0.247,0.2499903288073474
0.248,0.2499957122924876
0.249,0.24999893070985285
0.25,0.25
0.251,0.249998935943664
0.252,0.2499957541637784
0.253,0.2499904701274624
0.254,0.24998309914797637
0.255,0.24997365638664545
0.256,0.24996215685475293
0.257,0.24994861541540253
0.258,0.2499330467853516
0.259,0.24991546553681546
0.26,0.24989588609924246
0.261,0.2498743227610622
0.262,0.24985078967140512
0.263,0.2498253008417962
0.264,0.2497978701478221
0.265,0.24976851133077205
0.266,0.24973723799925374
0.267,0.24970406363078443
0.268,0.24966900157335742
0.269,0.2496320650469846
0.27,0.24959326714521574
0.271,0.24955262083663438
0.272,0.2495101389663316
0.273,0.24946583425735713
0.274,0.24941971931214876
0.275,0.24937180661394062
0.276,0.24932210852815032
0.277,0.24927063730374527
0.278,0.24921740507458923
0.279,0.2491624238607685
0.28,0.24910570556989908
0.281,0.2490472619984142
0.28200000000000003,0.24898710483283334
0.28300000000000003,0.24892524565101296
0.28400000000000003,0.24886169592337845
0.28500000000000003,0.2487964670141389
0.28600000000000003,0.24872957018248412
0.28700000000000003,0.24866101658376438
0.28800000000000003,0.24859081727065335
0.289,0.2485189831942945
0.29,0.24844552520543106
0.291,0.24837045405552005
0.292,0.24829378039783032
0.293,0.24821551478852585
0.294,0.2481356676877326
0.295,0.24805424946059187
0.296,0.2479712703782975
0.297,0.24788674061911997
0.298,0.24780067026941505
0.299,0.2477130693246199
0.3,0.24762394769023377
0.301,0.24753331518278704
0.302,0.24744118153079517
0.303,0.24734755637570108
0.304,0.2472524492728038
0.305,0.2471558696921752
0.306,0.2470578270195633
0.307,0.24695833055728472
0.308,0.24685738952510358
0.309,0.24675501306110026
0.31,0.24665121022252723
0.311,0.2465459899866539
0.312,0.2464393612516002
0.313,0.24633133283715988
0.314,0.24622191348561082
0.315,0.24611111186251744
0.316,0.24599893655752
0.317,0.2458853960851156
0.318,0.24577049888542715
0.319,0.24565425332496404
0.32,0.24553666769737126
0.321,0.24541775022417034
0.322,0.24529750905548925
0.323,0.24517595227078431
0.324,0.2450530878795514
0.325,0.24492892382202938
0.326,0.24480346796989325
0.327,0.24467672812693958
0.328,0.24454871202976233
0.329,0.24441942734842068
0.33,0.24428888168709803
0.331,0.24415708258475308
0.332,0.24402403751576165
0.333,0.24388975389055256
0.334,0.24375423905623284
0.335,0.2436175002972076
0.336,0.24347954483578974
0.337,0.24334037983280526
0.338,0.24320001238818695
0.339,0.2430584495415648
0.34,0.24291569827284634
0.341,0.2427717655027909
0.342,0.24262665809357656
0.343,0.24248038284936094
0.34400000000000003,0.24233294651683338
0.34500000000000003,0.24218435578576222
0.34600000000000003,0.24203461728953438
0.34700000000000003,0.24188373760568874
0.34800000000000003,0.24173172325644277
0.34900000000000003,0.24157858070921331
0.35000000000000003,0.2414243163771303
0.35100000000000003,0.24126893661954527
0.352,0.24111244774253293
0.353,0.24095485599938687
0.354,0.2407961675911102
0.355,0.2406363886668989
0.356,0.24047552532462046
0.357,0.2403135836112866
0.358,0.2401505695235204
0.359,0.2399864890080179
0.36,0.2398213479620037
0.361,0.23965515223368208
0.362,0.23948790762268274
0.363,0.2393196198805006
0.364,0.23915029471093063
0.365,0.23897993777049845
0.366,0.23880855466888515
0.367,0.23863615096934734
0.368,0.2384627321891317
0.369,0.23828830379988608
0.37,0.2381128712280652
0.371,0.23793643985533128
0.372,0.2377590150189502
0.373,0.2375806020121834
0.374,0.23740120608467571
0.375,0.2372208324428376
0.376,0.23703948625022392
0.377,0.23685717262790776
0.378,0.236673896654851
0.379,0.23648966336826974
0.38,0.2363044777639957
0.381,0.23611834479683366
0.382,0.23593126938091538
0.383,0.2357432563900491
0.384,0.23555431065806415
0.385,0.23536443697915352
0.386,0.23517364010821193
0.387,0.23498192476116883
0.388,0.23478929561531953
0.389,0.23459575730965146
0.39,0.2344013144451675
0.391,0.23420597158520548
0.392,0.23400973325575336
0.393,0.23381260394576187
0.394,0.2336145881074545
0.395,0.23341569015663144
0.396,0.2332159144729726
0.397,0.233015265400336
0.398,0.2328137472470538
0.399,0.23261136428622461
0.4,0.23240812075600195
0.401,0.23220402085988004
0.402,0.23199906876697812
0.403,0.23179326861231878
0.404,0.2315866244971047
0.405,0.23137914048899283
0.406,0.23117082062236505
0.40700000000000003,0.23096166889859582
0.40800000000000003,0.23075168928631662
0.40900000000000003,0.23054088572167847
0.41000000000000003,0.23032926210861118
0.41100000000000003,0.23011682231907943
0.41200000000000003,0.22990357019333635
0.41300000000000003,0.22968950954017417
0.41400000000000003,0.2294746441371734
0.41500000000000004,0.2292589777309477
0.41600000000000004,0.2290425140373865
0.417,0.22882525674189483
0.418,0.22860720949963317
0.419,0.22838837593575037
0.42,0.2281687596456177
0.421,0.22794836419505823
0.422,0.22772719312057546
0.423,0.22750524992957658
0.424,0.2272825381005994
0.425,0.2270590610835281
0.426,0.22683482229981547
0.427,0.2266098251426956
0.428,0.2263840729774012
0.429,0.22615756914137064
0.43,0.22593031694446095
0.431,0.22570231966915189
0.432,0.2254735805707535
0.433,0.22524410287760563
0.434,0.2250138897912805
0.435,0.22478294448678074
0.436,0.22455127011273518
0.437,0.22431886979159296
0.438,0.22408574661981695
0.439,0.2238519036680723
0.44,0.22361734398141533
0.441,0.2233820705794799
0.442,0.22314608645666165
0.443,0.22290939458229975
0.444,0.22267199790085848
0.445,0.22243389933210364
0.446,0.22219510177128207
0.447,0.22195560808929388
0.448,0.22171542113286766
0.449,0.22147454372472908
0.45,0.22123297866377303
0.451,0.2209907287252292
0.452,0.2207477966608298
0.453,0.22050418519897194
0.454,0.22025989704488053
0.455,0.22001493488077006
0.456,0.21976930136600353
0.457,0.21952299913724704
0.458,0.21927603080863137
0.459,0.21902839897189963
0.46,0.2187801061965648
0.461,0.21853115503005727
0.462,0.2182815479978777
0.463,0.21803128760374071
0.464,0.2177803763297259
0.465,0.21752881663641835
0.466,0.21727661096305456
0.467,0.21702376172766222
0.468,0.21677027132720467
0.46900000000000003,0.21651614213771284
0.47000000000000003,0.21626137651443073
0.47100000000000003,0.21600597679194303
0.47200000000000003,0.21574994528431807
0.47300000000000003,0.21549328428523293
0.47400000000000003,0.21523599606811247
0.47500000000000003,0.21497808288625514
0.47600000000000003,0.214719546972962
0.47700000000000004,0.214460390541667
0.47800000000000004,0.2142006157860613
0.47900000000000004,0.2139402248802181
0.48,0.2136792199787192
0.481,0.2134176032167741
0.482,0.21315537671034085
0.483,0.21289254255625015
0.484,0.21262910283231895
0.485,0.21236505959747068
0.486,0.21210041489185005
0.487,0.21183517073693942
0.488,0.21156932913567272
0.489,0.21130289207254294
0.49,0.21103586151371798
0.491,0.21076823940715203
0.492,0.2105000276826951
0.493,0.21023122825218996
0.494,0.20996184300958845
0.495,0.20969187383106147
0.496,0.20942132257509224
0.497,0.20915019108259456
0.498,0.20887848117697358
0.499,0.20860619466428362


==> plotdata/variance3q.csv <==
0.,0.5
0.001,0.5272846282213243
0.002,0.5380726179287255
0.003,0.5460953641252869
0.004,0.5526709214861213
0.005,0.5583134121366934
0.006,0.5632882608293178
0.007,0.5677541551622596
0.008,0.5718151343216299
0.009000000000000001,0.5755439024730734
0.01,0.5789937065565685
0.011,0.5822049727057851
0.012,0.5852092808241299
0.013000000000000001,0.588031877897307
0.014,0.5906933383796074
0.015,0.5932107013722834
0.016,0.5955982733734888
0.017,0.5978682097272257
0.018000000000000002,0.6000309452288423
0.019,0.602095519244412
0.02,0.6040698253927412
0.021,0.6059608062037423
0.022,0.6077746069328741
0.023,0.6095166985778881
0.024,0.6111919773429254
0.025,0.6128048458590803
0.026000000000000002,0.6143592801087062
0.027,0.6158588850272173
0.028,0.6173069410499129
0.029,0.6187064433521341
0.03,0.6200601351445565
0.031,0.6213705360944373
0.032,0.6226399667222228
0.033,0.6238705694528169
0.034,0.6250643268688845
0.035,0.6262230776104277
0.036000000000000004,0.6273485302835559
0.037,0.628442275676795
0.038,0.6295057975316493
0.039,0.6305404820725514
0.04,0.6315476264676677
0.041,0.6325284463645813
0.042,0.6334840826224057
0.043000000000000003,0.6344156073433531
0.044,0.6353240292914638
0.045,0.6362102987734509
0.046,0.6370753120459632
0.047,0.6379199153046374
0.048,0.6387449083027718
0.049,0.6395510476410982
0.05,0.640339049764711
0.051000000000000004,0.6411095936986115
0.052000000000000005,0.6418633235493845
0.053,0.6426008507971472
0.054,0.6433227563990056
0.055,0.6440295927227376
0.056,0.6447218853272576
0.057,0.645400134604533
0.058,0.64606481729597
0.059000000000000004,0.6467163878948745
0.06,0.6473552799453222
0.061,0.6479819072466861
0.062,0.6485966649720979
0.063,0.6491999307082776
0.064,0.6497920654233991
0.065,0.6503734143690182
0.066,0.6509443079214734
0.067,0.6515050623676829
0.068,0.6520559806397459
0.069,0.6525973530024015
0.07,0.6531294576969693
0.07100000000000001,0.6536525615451154
0.07200000000000001,0.6541669205154441
0.073,0.6546727802556942
0.074,0.6551703765930356
0.075,0.6556599360047828
0.076,0.6561416760616243
0.077,0.6566158058452944
0.078,0.6570825263424698
0.079,0.6575420308165029
0.08,0.6579945051585048
0.081,0.6584401282191416
0.082,0.6588790721224225
0.083,0.659311502562649
0.084,0.6597375790856082
0.085,0.6601574553550088
0.08600000000000001,0.6605712794050907
0.08700000000000001,0.660979193880262
0.088,0.6613813362625608
0.089,0.6617778390876791
0.09,0.6621688301502379
0.091,0.662554432698947
0.092,0.6629347656222447
0.093,0.6633099436249718
0.094,0.6636800773965904
0.095,0.6640452737714334
0.096,0.6644056358814282
0.097,0.664761263301715
0.098,0.6651122521895555
0.099,0.6654586954168891
0.1,0.6658006826968882
0.101,0.6661383007048316
0.10200000000000001,0.6664716331935928
0.10300000000000001,0.6668007611040314
0.10400000000000001,0.6671257626705497
0.105,0.6674467135220644
0.106,0.667763686778628
0.107,0.6680767531439173
0.108,0.6683859809938002
0.109,0.6686914364611747
0.11,0.6689931835172592
0.111,0.6692912840495148
0.112,0.6695857979363578
0.113,0.6698767831188172
0.114,0.6701642956692846
0.115,0.670448389857492
0.116,0.6707291182138473
0.117,0.6710065315902536
0.11800000000000001,0.6712806792185229
0.11900000000000001,0.671551608766499
0.12,0.6718193663919921
0.121,0.6720839967946227
0.122,0.6723455432656692
0.123,0.6726040477360081
0.124,0.6728595508222307
0.125,0.6731120918710156
0.126,0.673361709001834
0.127,0.6736084391480565
0.128,0.6738523180965349
0.129,0.67409338052572
0.13,0.6743316600423777
0.131,0.6745671892169639
0.132,0.6747999996177128
0.133,0.6750301218434922
0.134,0.675257585555477
0.135,0.6754824195076864
0.136,0.675704651576437
0.137,0.675924308788748
0.138,0.6761414173497481
0.139,0.6763560026691167
0.14,0.676568089386602
0.14100000000000001,0.6767777013966536
0.14200000000000002,0.6769848618721992
0.14300000000000002,0.677189593287603
0.14400000000000002,0.6773919174408355
0.145,0.6775918554748868
0.146,0.6777894278984499
0.147,0.6779846546059022
0.148,0.678177554896616
0.149,0.678368147493615
0.15,0.6785564505616103
0.151,0.6787424817244329
0.152,0.6789262580818857
0.153,0.6791077962260407
0.154,0.679287112256996
0.155,0.6794642217981154
0.156,0.6796391400107707
0.157,0.6798118816086003
0.158,0.679982460871305
0.159,0.6801508916579979
0.16,0.680317187420121
0.161,0.680481361213947
0.162,0.6806434257126783
0.163,0.6808033932181617
0.164,0.6809612756722251
0.165,0.681117084667657
0.166,0.6812708314588353
0.167,0.6814225269720233
0.168,0.6815721818153347
0.169,0.681719806288392
0.17,0.6818654103916768
0.171,0.6820090038355913
0.17200000000000001,0.6821505960492317
0.17300000000000001,0.6822901961888954
0.17400000000000002,0.6824278131463165
0.17500000000000002,0.6825634555566523
0.176,0.682697131806219
0.177,0.6828288500399888
0.178,0.6829586181688607
0.179,0.683086443876699
0.18,0.6832123346271676
0.181,0.6833362976703433
0.182,0.6834583400491379
0.183,0.6835784686055147
0.184,0.6836966899865257
0.185,0.6838130106501545
0.186,0.6839274368709943
0.187,0.6840399747457413
0.188,0.6841506301985343
0.189,0.684259408986122
0.19,0.6843663167028835
0.191,0.6844713587856918
0.192,0.6845745405186359
0.193,0.6846758670375945
0.194,0.6847753433346824
0.195,0.6848729742625522
0.196,0.6849687645385792
0.197,0.6850627187489088
0.198,0.6851548413523973
0.199,0.68524513668442
0.2,0.6853336089605799
0.201,0.6854202622802943
0.202,0.6855051006302849
0.203,0.6855881278879539
0.20400000000000001,0.6856693478246709
0.20500000000000002,0.685748764108951
0.20600000000000002,0.6858263803095483
0.20700000000000002,0.6859021998984501
0.20800000000000002,0.6859762262537902
0.209,0.6860484626626647
0.21,0.6861189123238776
0.211,0.6861875783505933
0.212,0.6862544637729203
0.213,0.6863195715404091
0.214,0.6863829045244841
0.215,0.686444465520799
0.216,0.6865042572515221
0.217,0.6865622823675595
0.218,0.6866185434507027
0.219,0.6866730430157216
0.22,0.6867257835123923
0.221,0.6867767673274607
0.222,0.6868259967865554
0.223,0.6868734741560375
0.224,0.6869192016447978
0.225,0.6869631814059997
0.226,0.6870054155387737
0.227,0.6870459060898543
0.228,0.6870846550551755
0.229,0.687121664381414
0.23,0.6871569359674872
0.231,0.687190471666008
0.232,0.6872222732846939
0.233,0.6872523425877333
0.234,0.6872806812971151
0.23500000000000001,0.6873072910939115
0.23600000000000002,0.687332173619528
0.23700000000000002,0.6873553304769127
0.23800000000000002,0.6873767632317288
0.23900000000000002,0.6873964734134933
0.24,0.6874144625166783
0.241,0.6874307320017825
0.242,0.687445283296366
0.243,0.6874581177960558
0.244,0.6874692368655206
0.245,0.6874786418394125
0.246,0.6874863340232849
0.247,0.6874923146944765
0.248,0.6874965851029712
0.249,0.687499146472231
0.25,0.6875
0.251,0.6874991468590878
0.252,0.6874965881981236
0.253,0.6874923251422904
0.254,0.6874863587940324
0.255,0.6874786902337425
0.256,0.6874693205204258
0.257,0.6874582506923456
0.258,0.6874454817676415
0.259,0.6874310147449354
0.26,0.6874148506039124
0.261,0.6873969903058835
0.262,0.6873774347943336
0.263,0.687356184995445
0.264,0.6873332418186092
0.265,0.6873086061569185
0.266,0.6872822788876406
0.267,0.6872542608726816
0.268,0.687224552959026
0.269,0.6871931559791677
0.27,0.6871600707515247
0.271,0.6871252980808361
0.272,0.6870888387585496
0.273,0.6870506935631943
0.274,0.6870108632607351
0.275,0.6869693486049233
0.276,0.6869261503376283
0.277,0.6868812691891562
0.278,0.6868347058785633
0.279,0.68678646111395
0.28,0.68673653559275
0.281,0.6866849300020046
0.28200000000000003,0.6866316450186266
0.28300000000000003,0.686576681309659
0.28400000000000003,0.686520039532515
0.28500000000000003,0.6864617203352166
0.28600000000000003,0.686401724356617
0.28700000000000003,0.6863400522266199
0.28800000000000003,0.6862767045663855
0.289,0.6862116819885289
0.29,0.6861449850973104
0.291,0.6860766144888185
0.292,0.686006570751141
0.293,0.6859348544645371
0.294,0.6858614662015871
0.295,0.6857864065273536
0.296,0.6857096759995176
0.297,0.6856312751685205
0.298,0.6855512045776918
0.299,0.6854694647633744
0.3,0.6853860562550415
0.301,0.6853009795754095
0.302,0.6852142352405384
0.303,0.6851258237599376
0.304,0.6850357456366548
0.305,0.6849440013673661
0.306,0.6848505914424576
0.307,0.6847555163461047
0.308,0.684658776556341
0.309,0.6845603725451311
0.31,0.6844603047784262
0.311,0.6843585737162292
0.312,0.6842551798126418
0.313,0.6841501235159185
0.314,0.6840434052685072
0.315,0.6839350255070925
0.316,0.6838249846626296
0.317,0.6837132831603814
0.318,0.683599921419939
0.319,0.6834848998552554
0.32,0.683368218874661
0.321,0.6832498788808842
0.322,0.6831298802710631
0.323,0.6830082234367602
0.324,0.6828849087639657
0.325,0.6827599366331073
0.326,0.6826333074190466
0.327,0.6825050214910816
0.328,0.68237507921294
0.329,0.6822434809427744
0.33,0.68211022703315
0.331,0.6819753178310354
0.332,0.6818387536777831
0.333,0.6817005349091192
0.334,0.6815606618551133
0.335,0.6814191348401673
0.336,0.6812759541829831
0.337,0.6811311201965393
0.338,0.6809846331880617
0.339,0.6808364934589917
0.34,0.6806867013049539
0.341,0.6805352570157239
0.342,0.6803821608751833
0.343,0.6802274131612918
0.34400000000000003,0.6800710141460381
0.34500000000000003,0.6799129640954018
0.34600000000000003,0.6797532632693086
0.34700000000000003,0.679591911921584
0.34800000000000003,0.6794289102999064
0.34900000000000003,0.6792642586457588
0.35000000000000003,0.6790979571943779
0.35100000000000003,0.678930006174703
0.352,0.6787604058093222
0.353,0.6785891563144164
0.354,0.6784162578997065
0.355,0.6782417107683935
0.356,0.6780655151171012
0.357,0.6778876711358167
0.358,0.6777081790078263
0.359,0.6775270389096592
0.36,0.6773442510110181
0.361,0.6771598154747183
0.362,0.6769737324566232
0.363,0.676786002105573
0.364,0.6765966245633226
0.365,0.6764055999644693
0.366,0.6762129284363858
0.367,0.6760186100991488
0.368,0.6758226450654677
0.369,0.6756250334406105
0.37,0.6754257753223352
0.371,0.6752248708008135
0.372,0.6750223199585537
0.373,0.6748181228703313
0.374,0.6746122796031057
0.375,0.6744047902159493
0.376,0.6741956547599667
0.377,0.673984873278216
0.378,0.6737724458056331
0.379,0.6735583723689461
0.38,0.6733426529866012
0.381,0.6731252876686764
0.382,0.6729062764168069
0.383,0.672685619224094
0.384,0.6724633160750272
0.385,0.6722393669454009
0.386,0.6720137718022315
0.387,0.67178653060367
0.388,0.671557643298915
0.389,0.6713271098281378
0.39,0.6710949301223793
0.391,0.6708611041034801
0.392,0.6706256316839836
0.393,0.6703885127670524
0.394,0.6701497472463775
0.395,0.6699093350060916
0.396,0.6696672759206804
0.397,0.6694235698548937
0.398,0.6691782166636533
0.399,0.6689312161919649
0.4,0.6686825682748283
0.401,0.6684322727371392
0.402,0.6681803293936099
0.403,0.6679267380486681
0.404,0.6676714984963669
0.405,0.667414610520294
0.406,0.6671560738934754
0.40700000000000003,0.6668958883782862
0.40800000000000003,0.6666340537263525
0.40900000000000003,0.6663705696784619
0.41000000000000003,0.666105435964465
0.41100000000000003,0.6658386523031788
0.41200000000000003,0.6655702184022989
0.41300000000000003,0.6653001339582995
0.41400000000000003,0.6650283986563351
0.41500000000000004,0.6647550121701502
0.41600000000000004,0.6644799741619715
0.417,0.6642032842824266
0.418,0.6639249421704361
0.419,0.6636449474531186
0.42,0.6633632997456881
0.421,0.6630799986513656
0.422,0.6627950437612712
0.423,0.6625084346543303
0.424,0.6622201708971729
0.425,0.6619302520440328
0.426,0.661638677636645
0.427,0.661345447204152
0.428,0.6610505602629984
0.429,0.6607540163168311
0.43,0.6604558148563981
0.431,0.6601559553594436
0.432,0.6598544372906081
0.433,0.6595512601013294
0.434,0.6592464232297345
0.435,0.6589399261005389
0.436,0.6586317681249415
0.437,0.6583219487005203
0.438,0.658010467211132
0.439,0.6576973230268017
0.44,0.6573825155036256
0.441,0.6570660439836572
0.442,0.6567479077948014
0.443,0.6564281062507176
0.444,0.6561066386507088
0.445,0.6557835042796081
0.446,0.6554587024076814
0.447,0.6551322322905068
0.448,0.6548040931688845
0.449,0.6544742842687135
0.45,0.6541428048008853
0.451,0.6538096539611846
0.452,0.6534748309301613
0.453,0.6531383348730346
0.454,0.6528001649395808
0.455,0.6524603202640187
0.456,0.6521187999648991
0.457,0.6517756031449947
0.458,0.6514307288911756
0.459,0.6510841762743158
0.46,0.6507359443491748
0.461,0.6503860321542683
0.462,0.650034438711778
0.463,0.6496811630274091
0.464,0.6493262040903007
0.465,0.6489695608728978
0.466,0.6486112323308361
0.467,0.6482512174028273
0.468,0.6478895150105305
0.46900000000000003,0.6475261240584529
0.47000000000000003,0.6471610434338225
0.47100000000000003,0.6467942720064684
0.47200000000000003,0.6464258086287035
0.47300000000000003,0.6460556521352032
0.47400000000000003,0.6456838013428745
0.47500000000000003,0.6453102550507558
0.47600000000000003,0.6449350120398849
0.47700000000000004,0.6445580710731708
0.47800000000000004,0.6441794308952814
0.47900000000000004,0.6437990902325159
0.48,0.6434170477926591
0.481,0.6430333022649101
0.482,0.6426478523197066
0.483,0.6422606966086082
0.484,0.6418718337641919
0.485,0.6414812623999037
0.486,0.641088981109937
0.487,0.6406949884691098
0.488,0.6402992830327114
0.489,0.6399018633364302
0.49,0.6395027278961237
0.491,0.6391018752078036
0.492,0.6386993037474225
0.493,0.6382950119707789
0.494,0.6378889983133144
0.495,0.6374812611901105
0.496,0.6370717989955974
0.497,0.6366606101035949
0.498,0.6362476928670421
0.499,0.6358330456177493


==> plotdata/variance3qF.csv <==
0.,2.
0.001,2.0144247022420076
0.002,2.015839914795272
0.003,2.015178401743533
0.004,2.0134750979927643
0.005,2.011129589364248
0.006,2.0083460180432113
0.007,2.0052450980181598
0.008,2.001905059432616
0.009000000000000001,1.9983799055886067
0.01,1.9947086800453373
0.011,1.9909206251277394
0.012,1.9870382598328489
0.013000000000000001,1.9830793188084244
0.014,1.9790580284454962
0.015,1.9749859775017253
0.016,1.9708727292978343
0.017,1.9667262633990792
0.018000000000000002,1.9625533014075662
0.019,1.958359551949087
0.02,1.9541498980427647
0.021,1.949928542569571
0.022,1.9456991227306648
0.023,1.9414648011934257
0.024,1.9372283394634977
0.025,1.9329921575315434
0.026000000000000002,1.928758382797665
0.027,1.9245288905303566
0.028,1.9203053375766923
0.029,1.916089190644128
0.03,1.911881750179864
0.031,1.907684170652506
0.032,1.9034974778727722
0.033,1.899322583861193
0.034,1.8951602996710832
0.035,1.8910113464972875
0.036000000000000004,1.8868763653400142
0.037,1.8827559254445718
0.038,1.8786505316991646
0.039,1.874560631141766
0.04,1.8704866187020015
0.041,1.8664288422835291
0.042,1.8623876072756962
0.043000000000000003,1.8583631805695333
0.044,1.8543557941417985
0.045,1.8503656482613782
0.046,1.8463929143645037
0.047,1.8424377376386787
0.048,1.8385002393496765
0.049,1.8345805189413318
0.05,1.8306786559338717
0.051000000000000004,1.8267947116432128
0.052000000000000005,1.8229287307407371
0.053,1.8190807426706732
0.054,1.815250762940047
0.055,1.8114387942943964
0.056,1.8076448277908557
0.057,1.8038688437788697
0.058,1.8001108127976322
0.059000000000000004,1.796370696398295
0.06,1.7926484478981233
0.061,1.7889440130729786
0.062,1.7852573307938298
0.063,1.7815883336124008
0.064,1.7779369483004892
0.065,1.7743030963471047
0.066,1.7706866944170554
0.067,1.7670876547743677
0.068,1.7635058856734502
0.069,1.7599412917207957
0.07,1.756393774209581
0.07100000000000001,1.7528632314294574
0.07200000000000001,1.7493495589534724
0.073,1.7458526499040083
0.074,1.7423723951993473
0.075,1.73890868378242
0.076,1.7354614028330837
0.077,1.7320304379652007
0.078,1.7286156734096771
0.079,1.7252169921844938
0.08,1.7218342762527117
0.081,1.718467406669332
0.082,1.7151162637178181
0.083,1.7117807270370193
0.084,1.7084606757392016
0.085,1.7051559885197987
0.08600000000000001,1.701866543759472
0.08700000000000001,1.6985922196190144
0.088,1.6953328941275934
0.089,1.6920884452647937
0.09,1.6888587510368729
0.091,1.6856436895476379
0.092,1.6824431390642791
0.093,1.6792569780785278
0.094,1.6760850853634248
0.095,1.6729273400259965
0.096,1.6697836215561113
0.097,1.666653809871761
0.098,1.6635377853609965
0.099,1.6604354289207375
0.1,1.6573466219926554
0.101,1.6542712465963194
0.10200000000000001,1.6512091853597735
0.10300000000000001,1.6481603215477112
0.10400000000000001,1.6451245390874012
0.105,1.6421017225924999
0.106,1.6390917573848918
0.107,1.63609452951467
0.108,1.6331099257783828
0.109,1.6301378337356474
0.11,1.6271781417242366
0.111,1.6242307388737325
0.112,1.6212955151178283
0.113,1.6183723612053782
0.114,1.6154611687102518
0.115,1.6125618300400866
0.116,1.6096742384439917
0.117,1.606798288019277
0.11800000000000001,1.6039338737172637
0.11900000000000001,1.6010808913482322
0.12,1.5982392375855636
0.121,1.595408809969128
0.122,1.5925895069079536
0.123,1.5897812276822385
0.124,1.5869838724447347
0.125,1.5841973422215445
0.126,1.5814215389123762
0.127,1.5786563652902796
0.128,1.5759017250009033
0.129,1.5731575225613068
0.13,1.5704236633583435
0.131,1.5677000536466592
0.132,1.5649866005463164
0.133,1.5622832120400814
0.134,1.559589796970388
0.135,1.5569062650360042
0.136,1.5542325267884172
0.137,1.5515684936279677
0.138,1.5489140777997348
0.139,1.5462691923892038
0.14,1.543633751317723
0.14100000000000001,1.5410076693377717
0.14200000000000002,1.5383908620280446
0.14300000000000002,1.535783245788381
0.14400000000000002,1.5331847378345338
0.145,1.530595256192808
0.146,1.528014719694563
0.147,1.5254430479706018
0.148,1.5228801614454575
0.149,1.5203259813315741
0.15,1.517780429623406
0.151,1.5152434290914367
0.152,1.5127149032761211
0.153,1.51019477648177
0.154,1.5076829737703774
0.155,1.505179420955393
0.156,1.502684044595455
0.157,1.500196771988086
0.158,1.497717531163352
0.159,1.4952462508775028
0.16,1.492782860606584
0.161,1.4903272905400369
0.162,1.4878794715742814
0.163,1.4854393353062956
0.164,1.4830068140271915
0.165,1.4805818407157845
0.166,1.4781643490321708
0.167,1.4757542733113156
0.168,1.4733515485566386
0.169,1.4709561104336257
0.17,1.4685678952634451
0.171,1.4661868400165898
0.17200000000000001,1.4638128823065337
0.17300000000000001,1.4614459603834127
0.17400000000000002,1.4590860131277346
0.17500000000000002,1.4567329800441056
0.176,1.4543868012549979
0.177,1.4520474174945355
0.178,1.4497147701023216
0.179,1.4473888010172893
0.18,1.4450694527716001
0.181,1.4427566684845632
0.182,1.4404503918566056
0.183,1.438150567163268
0.184,1.4358571392492543
0.185,1.4335700535225047
0.186,1.4312892559483268
0.187,1.4290146930435517
0.188,1.426746311870751
0.189,1.4244840600324766
0.19,1.4222278856655661
0.191,1.4199777374354703
0.192,1.417733564530649
0.193,1.4154953166569881
0.194,1.4132629440322855
0.195,1.4110363973807607
0.196,1.4088156279276336
0.197,1.4066005873937268
0.198,1.404391227990139
0.199,1.402187502412937
0.2,1.3999893638379277
0.201,1.3977967659154447
0.202,1.3956096627652095
0.203,1.3934280089712208
0.20400000000000001,1.3912517595767024
0.20500000000000002,1.3890808700790935
0.20600000000000002,1.3869152964250893
0.20700000000000002,1.3847549950057223
0.20800000000000002,1.3825999226515062
0.209,1.380450036627604
0.21,1.3783052946290655
0.211,1.3761656547760974
0.212,1.3740310756093865
0.213,1.3719015160854662
0.214,1.3697769355721334
0.215,1.3676572938439058
0.216,1.3655425510775314
0.217,1.363432667847541
0.218,1.361327605121843
0.219,1.3592273242573698
0.22,1.3571317869957655
0.221,1.3550409554591165
0.222,1.3529547921457334
0.223,1.3508732599259676
0.224,1.3487963220380823
0.225,1.3467239420841575
0.226,1.3446560840260433
0.227,1.3425927121813577
0.228,1.3405337912195217
0.229,1.3384792861578438
0.23,1.336429162357639
0.231,1.3343833855203933
0.232,1.3323419216839736
0.233,1.3303047372188672
0.234,1.3282717988244785
0.23500000000000001,1.3262430735254485
0.23600000000000002,1.3242185286680257
0.23700000000000002,1.3221981319164746
0.23800000000000002,1.3201818512495225
0.23900000000000002,1.3181696549568427
0.24,1.3161615116355803
0.241,1.3141573901869157
0.242,1.3121572598126656
0.243,1.3101610900119163
0.244,1.308168850577705
0.245,1.3061805115937277
0.246,1.3041960434310895
0.247,1.3022154167450914
0.248,1.3002386024720445
0.249,1.2982655718261313
0.25,1.2962962962962963
0.251,1.2943307476431694
0.252,1.2923688978960262
0.253,1.290410719349785
0.254,1.2884561845620306
0.255,1.286505266350078
0.256,1.2845579377880652
0.257,1.2826141722040818
0.258,1.280673943177325
0.259,1.278737224535292
0.26,1.2768039903510056
0.261,1.2748742149402608
0.262,1.2729478728589176
0.263,1.271024938900212
0.264,1.2691053880921015
0.265,1.267189195694643
0.266,1.2652763371973967
0.267,1.2633667883168624
0.268,1.2614605249939392
0.269,1.2595575233914227
0.27,1.2576577598915224
0.271,1.2557612110934118
0.272,1.253867853810805
0.273,1.2519776650695595
0.274,1.250090622105308
0.275,1.248206702361116
0.276,1.2463258834851667
0.277,1.2444481433284698
0.278,1.2425734599426006
0.279,1.2407018115774597
0.28,1.238833176679062
0.281,1.2369675338873476
0.28200000000000003,1.235104862034022
0.28300000000000003,1.2332451401404145
0.28400000000000003,1.231388347415365
0.28500000000000003,1.229534463253136
0.28600000000000003,1.2276834672313424
0.28700000000000003,1.2258353391089123
0.28800000000000003,1.2239900588240642
0.289,1.2221476064923114
0.29,1.220307962404484
0.291,1.2184711070247844
0.292,1.2166370209888464
0.293,1.2148056851018365
0.294,1.2129770803365594
0.295,1.2111511878316001
0.296,1.20932798888947
0.297,1.207507464974793
0.298,1.2056895977124926
0.299,1.2038743688860183
0.3,1.2020617604355748
0.301,1.200251754456386
0.302,1.1984443331969654
0.303,1.1966394790574157
0.304,1.194837174587743
0.305,1.1930374024861925
0.306,1.1912401455975952
0.307,1.1894453869117512
0.308,1.1876531095618035
0.309,1.1858632968226612
0.31,1.1840759321094099
0.311,1.182290998975769
0.312,1.1805084811125408
0.313,1.1787283623460947
0.314,1.1769506266368583
0.315,1.1751752580778319
0.316,1.1734022408931117
0.317,1.1716315594364408
0.318,1.169863198189763
0.319,1.1680971417618051
0.32,1.1663333748866638
0.321,1.1645718824224194
0.322,1.1628126493497546
0.323,1.1610556607705969
0.324,1.159300901906768
0.325,1.157548358098658
0.326,1.1557980148039029
0.327,1.1540498575960891
0.328,1.1523038721634584
0.329,1.1505600443076411
0.33,1.1488183599423911
0.331,1.147078805092346
0.332,1.1453413658917881
0.333,1.1436060285834349
0.334,1.1418727795172225
0.335,1.1401416051491262
0.336,1.1384124920399727
0.337,1.1366854268542774
0.338,1.134960396359092
0.339,1.1332373874228623
0.34,1.1315163870142997
0.341,1.1297973822012677
0.342,1.128080360149675
0.343,1.1263653081223874
0.34400000000000003,1.124652213478143
0.34500000000000003,1.1229410636704886
0.34600000000000003,1.1212318462467192
0.34700000000000003,1.1195245488468364
0.34800000000000003,1.11781915920251
0.34900000000000003,1.11611566513606
0.35000000000000003,1.1144140545594399
0.35100000000000003,1.1127143154732386
0.352,1.1110164359656893
0.353,1.1093204042116909
0.354,1.1076262084718365
0.355,1.105933837091456
0.356,1.104243278499668
0.357,1.1025545212084409
0.358,1.1008675538116621
0.359,1.099182364984223
0.36,1.0974989434811087
0.361,1.0958172781364965
0.362,1.09413735786287
0.363,1.092459171650135
0.364,1.0907827085647523
0.365,1.08910795774887
0.366,1.0874349084194779
0.367,1.0857635498675569
0.368,1.084093871457248
0.369,1.082425862625024
0.37,1.0807595128788727
0.371,1.0790948117974877
0.372,1.0774317490294667
0.373,1.0757703142925183
0.374,1.074110497372681
0.375,1.072452288123542
0.376,1.070795676465475
0.377,1.0691406523848732
0.378,1.0674872059334026
0.379,1.0658353272272552
0.38,1.064185006446409
0.381,1.062536233833903
0.382,1.0608889996951132
0.383,1.0592432943970367
0.384,1.0575991083675849
0.385,1.0559564320948847
0.386,1.0543152561265814
0.387,1.0526755710691578
0.388,1.0510373675872489
0.389,1.0494006364029738
0.39,1.047765368295269
0.391,1.046131554099226
0.392,1.0444991847054435
0.393,1.0428682510593785
0.394,1.0412387441607065
0.395,1.0396106550626893
0.396,1.0379839748715474
0.397,1.036358694745839
0.398,1.0347348058958457
0.399,1.0331122995829625
0.4,1.031491167119096
0.401,1.0298713998660682
0.402,1.028252989235023
0.403,1.0266359266858422
0.404,1.0250202037265679
0.405,1.0234058119128229
0.406,1.0217927428472482
0.40700000000000003,1.020180988178935
0.40800000000000003,1.0185705396028697
0.40900000000000003,1.0169613888593807
0.41000000000000003,1.0153535277335901
0.41100000000000003,1.0137469480548733
0.41200000000000003,1.0121416416963211
0.41300000000000003,1.010537600574209
0.41400000000000003,1.0089348166474679
0.41500000000000004,1.0073332819171636
0.41600000000000004,1.0057329884259818
0.417,1.0041339282577109
0.418,1.00253609353674
0.419,1.00093947642755
0.42,0.999344069134223
0.421,0.9977498638999405
0.422,0.9961568530065
0.423,0.9945650287738275
0.424,0.9929743835594986
0.425,0.9913849097582604
0.426,0.9897965998015643
0.427,0.9882094461570914
0.428,0.9866234413282975
0.429,0.9850385778539448
0.43,0.9834548483076558
0.431,0.9818722452974556
0.432,0.9802907614653285
0.433,0.9787103894867707
0.434,0.9771311220703558
0.435,0.9755529519572951
0.436,0.9739758719210089
0.437,0.9723998747666951
0.438,0.970824953330908
0.439,0.9692511004811338
0.44,0.9676783091153772
0.441,0.9661065721617429
0.442,0.9645358825780311
0.443,0.9629662333513237
0.444,0.9613976174975871
0.445,0.9598300280612663
0.446,0.9582634581148936
0.447,0.9566979007586883
0.448,0.9551333491201732
0.449,0.9535697963537804
0.45,0.9520072356404725
0.451,0.9504456601873567
0.452,0.9488850632273109
0.453,0.9473254380186044
0.454,0.9457667778445291
0.455,0.9442090760130267
0.456,0.942652325856325
0.457,0.9410965207305712
0.458,0.9395416540154743
0.459,0.937987719113943
0.46,0.9364347094517346
0.461,0.9348826184770953
0.462,0.9333314396604185
0.463,0.9317811664938886
0.464,0.930231792491143
0.465,0.9286833111869224
0.466,0.9271357161367372
0.467,0.9255890009165241
0.468,0.9240431591223148
0.46900000000000003,0.9224981843698995
0.47000000000000003,0.9209540702944992
0.47100000000000003,0.9194108105504339
0.47200000000000003,0.9178683988107998
0.47300000000000003,0.9163268287671414
0.47400000000000003,0.9147860941291339
0.47500000000000003,0.9132461886242595
0.47600000000000003,0.9117071059974923
0.47700000000000004,0.9101688400109811
0.47800000000000004,0.9086313844437369
0.47900000000000004,0.9070947330913208
0.48,0.9055588797655363
0.481,0.9040238182941173
0.482,0.9024895425204271
0.483,0.9009560463031518
0.484,0.8994233235159993
0.485,0.8978913680473991
0.486,0.8963601738002032
0.487,0.89482973469139
0.488,0.8933000446517699
0.489,0.8917710976256902
0.49,0.8902428875707464
0.491,0.8887154084574889
0.492,0.8871886542691373
0.493,0.8856626190012923
0.494,0.8841372966616508
0.495,0.8826126812697215
0.496,0.881088766856544
0.497,0.8795655474644068
0.498,0.8780430171465676
0.499,0.8765211699669772


==> plotdata/variance3qFMIN.csv <==
0.,2.
0.030000000000000002,2.0036331795368696
0.060000000000000005,2.004997814515808
0.09000000000000001,2.0059893337454797
0.12000000000000001,2.0067877681532345
0.15000000000000002,2.0074628478641094
0.18000000000000002,2.0080503330810653
0.21000000000000002,2.00857146603436
0.24000000000000002,2.009040086580669
0.27,2.009465807477629
0.30000000000000004,2.0098556273940935
0.33,2.0102148295157285
0.36000000000000004,2.0105475181615358
0.39,2.0108569571282637
0.42000000000000004,2.0111457925651033
0.45,2.0114162051749065
0.48000000000000004,2.011670017342916
0.51,2.0119087705065586
0.54,2.0121337822863463
0.57,2.0123461894953345
0.6000000000000001,2.0125469810724557
0.63,2.012737023682902
0.66,2.012917081887565
0.69,2.0130878342266056
0.7200000000000001,2.013249886185421
0.75,2.013403780751227
0.78,2.013550007085871
0.81,2.0136890077100995
0.8400000000000001,2.013821184500137
0.87,2.013946903728035
0.9,2.0140665003258533
0.93,2.0141802815148857
0.9600000000000001,2.0142885299118456
0.99,2.0143915062012483
1.02,2.014489451445855
1.05,2.0145825890932976
1.08,2.0146711267263817
1.11,2.0147552575959358
1.14,2.0148351619683793
1.17,2.014911008314636
1.2000000000000002,2.0149829543626647
1.23,2.015051148032239
1.26,2.0151157282676913
1.29,2.0151768257819205
1.32,2.015234563722933
1.35,2.0152890582725655
1.38,2.0153404191856468
1.41,2.015388750276659
1.4400000000000002,2.0154341498600363
1.47,2.0154767111493683
1.5,2.0155165226201257
1.53,2.0155536683398716
1.56,2.01558822826948
1.59,2.0156202785383828
1.62,2.0156498916965586
1.65,2.0156771369456057
1.6800000000000002,2.0157020803509926
1.7100000000000002,2.0157247850372997
1.74,2.0157453113681365
1.77,2.015763717112129
1.8,2.0157800575963147
1.83,2.0157943858480585
1.86,2.0158067527265477
1.89,2.015817207044774
1.9200000000000002,2.015825795682836
1.9500000000000002,2.0158325636932997
1.98,2.0158375543992877
2.0100000000000002,2.0158408094859124
2.04,2.0158423690855667
2.0700000000000003,2.015842271857627
2.1,2.0158405550629315
2.13,2.0158372546335097
2.16,2.015832405237906
2.19,2.0158260403424313
2.22,2.0158181922686356
2.2500000000000004,2.015808892247317
2.28,2.01579817046929
2.31,2.0157860561331526
2.34,2.0157725774902757
2.37,2.0157577618872002
2.4000000000000004,2.0157416358056324
2.4299999999999997,2.015724224900181
2.46,2.015705554034028
2.49,2.015685647312614
2.52,2.0156645281155328
2.5500000000000003,2.0156422191267005
2.58,2.01561874236295
2.61,2.015594119201109
2.64,2.0155683704037024
2.67,2.015541516143336
2.7,2.015513576025843
2.7300000000000004,2.0154845691122905
2.76,2.015454513939885
2.79,2.0154234285418697
2.82,2.01539133046645
2.85,2.015358236794831
2.8800000000000003,2.015324164158381
2.91,2.0152891287550116
2.94,2.0152531463647883
2.97,2.0152162323648306
3.,2.015178401743533
3.0300000000000002,2.0151396691141503
3.06,2.0151000487277755
3.09,2.0150595544857492
3.12,2.015018199951529
3.15,2.0149759983620417
3.18,2.0149329626385515
3.21,2.0148891053970677
3.24,2.014844438958325
3.27,2.0147989753573268
3.3,2.0147527263525156
3.33,2.0147057034345623
3.3600000000000003,2.0146579178347994
3.39,2.0146093805333107
3.4200000000000004,2.0145601022667092
3.4499999999999997,2.0145100935355997
3.48,2.014459364611756
3.5100000000000002,2.0144079255450227
3.54,2.014355786169939
3.5700000000000003,2.014302956112119
3.6,2.014249444794394
3.63,2.014195261442728
3.66,2.01414041509189
3.69,2.014084914590949
3.72,2.014028768608546
3.7500000000000004,2.0139719856379834
3.78,2.013914574002137
3.81,2.013856541858177
3.8400000000000003,2.013797897202134
3.87,2.0137386478733044
3.9000000000000004,2.0136788015585023
3.93,2.0136183657961526
3.96,2.013557347980264
3.9900000000000007,2.0134957553642425
4.0200000000000005,2.013433595064609
4.05,2.0133708740645515
4.08,2.0133075992173923
4.11,2.0132437772499245
4.140000000000001,2.0131794147656454
4.17,2.0131145182478796
4.2,2.0130490940628056
4.23,2.012983148462379
4.26,2.0129166875871713
4.29,2.0128497174691162
4.32,2.0127822440341587
4.35,2.0127142731048386
4.38,2.012645810402782
4.41,2.012576861551123
4.44,2.012507432076841
4.47,2.012437527413046
4.500000000000001,2.0123671529011693
4.53,2.012296313793113
4.56,2.012225015253321
4.590000000000001,2.012153262360792
4.62,2.0120810601110337
4.65,2.012008413417961
4.68,2.0119353271157405
4.71,2.0118618059605753
4.74,2.011787854632447
4.77,2.0117134777367993
4.800000000000001,2.011638679806187
4.83,2.011563465301858
4.859999999999999,2.0114878386153205
4.890000000000001,2.011411804069832
4.92,2.0113353659218767
4.95,2.01125852836259
4.98,2.0111812955191386
5.01,2.0111036714560755
5.04,2.0110256601766485
5.07,2.0109472656240817
5.1000000000000005,2.0108684916828166
5.13,2.010789342179723
5.16,2.010709820885273
5.19,2.0106299315147025
5.22,2.0105496777291143
5.25,2.010469063136574
5.28,2.0103880912931715
5.3100000000000005,2.010306765704053
5.34,2.0102250898244325
5.37,2.01014306706057
5.4,2.01006070077073
5.43,2.0099779942661162
5.460000000000001,2.0098949508117836
5.49,2.009811573627524
5.52,2.009727865888732
5.55,2.0096438307272493
5.58,2.0095594712321945
5.61,2.009474790450763
5.64,2.0093897913890113
5.670000000000001,2.0093044770126265
5.7,2.0092188502476716
5.7299999999999995,2.0091329139813205
5.760000000000001,2.009046671062568
5.79,2.008960124302921
5.82,2.008873276477091
5.8500000000000005,2.008786130323651
5.88,2.0086986885456826
5.91,2.008610953811414
5.94,2.008522928754841
5.970000000000001,2.0084346159763293
6.,2.0083460180432113

